Investigating the Evolvability of Web Page Load Time

Client-side Javascript execution environments (browsers) allow anonymous functions and event-based programming concepts such as callbacks. We investigate whether a mutate-and-test approach can be used to optimise web page load time in these environments. First, we characterise a web page load issue in a benchmark web page and derive performance metrics from page load event traces. We parse Javascript source code to an AST and make changes to method calls which appear in a web page load event trace. We present an operator based solely on code deletion and evaluate an existing "community-contributed" performance optimising code transform. By exploring Javascript code changes and exploiting combinations of non-destructive changes, we can optimise page load time by 41% in our benchmark web page.

==> TraceWarmup.tikz <==
\begin{tikzpicture}[gnuplot]
%% generated with GNUPLOT 5.0p5 (Lua 5.1; terminal rev. 99, script rev. 100)
%% Wed 18 Oct 2017 23:37:07 IST
\path (0.000,0.000) rectangle (12.500,8.750);
\gpcolor{rgb color={0.502,0.502,0.502}}
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\gpsetlinewidth{1.00}
\draw[gp path] (1.504,2.072)--(11.947,2.072);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.504,2.072)--(1.684,2.072);
\node[gp node right] at (1.320,2.072) {$600$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.504,2.942)--(11.947,2.942);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.504,2.942)--(1.684,2.942);
\node[gp node right] at (1.320,2.942) {$800$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.504,3.813)--(11.947,3.813);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.504,3.813)--(1.684,3.813);
\node[gp node right] at (1.320,3.813) {$1000$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.504,4.683)--(11.947,4.683);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.504,4.683)--(1.684,4.683);
\node[gp node right] at (1.320,4.683) {$1200$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.504,5.553)--(11.947,5.553);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.504,5.553)--(1.684,5.553);
\node[gp node right] at (1.320,5.553) {$1400$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.504,6.424)--(11.947,6.424);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.504,6.424)--(1.684,6.424);
\node[gp node right] at (1.320,6.424) {$1600$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.504,7.294)--(11.947,7.294);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.504,7.294)--(1.684,7.294);
\node[gp node right] at (1.320,7.294) {$1800$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.504,2.072)--(1.504,7.294);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.504,2.072)--(1.504,2.252);
\node[gp node center] at (1.504,1.764) {$0$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (2.548,2.072)--(2.548,7.294);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (2.548,2.072)--(2.548,2.252);
\node[gp node center] at (2.548,1.764) {$10$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (3.593,2.072)--(3.593,7.294);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (3.593,2.072)--(3.593,2.252);
\node[gp node center] at (3.593,1.764) {$20$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (4.637,2.072)--(4.637,7.294);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (4.637,2.072)--(4.637,2.252);
\node[gp node center] at (4.637,1.764) {$30$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (5.681,2.072)--(5.681,7.294);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (5.681,2.072)--(5.681,2.252);
\node[gp node center] at (5.681,1.764) {$40$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (6.726,2.072)--(6.726,7.294);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (6.726,2.072)--(6.726,2.252);
\node[gp node center] at (6.726,1.764) {$50$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (7.770,2.072)--(7.770,7.294);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (7.770,2.072)--(7.770,2.252);
\node[gp node center] at (7.770,1.764) {$60$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (8.814,2.072)--(8.814,7.294);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (8.814,2.072)--(8.814,2.252);
\node[gp node center] at (8.814,1.764) {$70$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (9.858,2.072)--(9.858,6.498);
\draw[gp path] (9.858,7.114)--(9.858,7.294);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (9.858,2.072)--(9.858,2.252);
\node[gp node center] at (9.858,1.764) {$80$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (10.903,2.072)--(10.903,6.498);
\draw[gp path] (10.903,7.114)--(10.903,7.294);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (10.903,2.072)--(10.903,2.252);
\node[gp node center] at (10.903,1.764) {$90$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (11.947,2.072)--(11.947,7.294);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (11.947,2.072)--(11.947,2.252);
\node[gp node center] at (11.947,1.764) {$100$};
\draw[gp path] (1.504,7.294)--(1.504,2.072)--(11.947,2.072);
\gpcolor{color=gp lt color border}
\node[gp node center,rotate=-270] at (0.246,4.683) {Milliseconds};
\node[gp node center] at (6.725,1.302) {Trace Number};
\node[gp node right] at (10.479,6.960) {Original};
\gpcolor{rgb color={0.000,0.376,0.678}}
\draw[gp path] (10.663,6.960)--(11.579,6.960);
\draw[gp path] (1.504,6.680)--(1.608,6.681)--(1.713,4.353)--(1.817,4.748)--(1.922,4.871)%
  --(2.026,4.446)--(2.131,4.449)--(2.235,4.439)--(2.339,4.394)--(2.444,4.679)--(2.548,4.481)%
  --(2.653,5.188)--(2.757,4.746)--(2.862,4.557)--(2.966,4.577)--(3.070,4.461)--(3.175,4.381)%
  --(3.279,4.461)--(3.384,4.434)--(3.488,4.359)--(3.593,4.556)--(3.697,5.253)--(3.801,4.989)%
  --(3.906,4.578)--(4.010,4.404)--(4.115,4.459)--(4.219,4.233)--(4.324,4.650)--(4.428,4.578)%
  --(4.532,4.465)--(4.637,4.721)--(4.741,4.541)--(4.846,4.878)--(4.950,4.440)--(5.055,4.672)%
  --(5.159,4.961)--(5.263,4.399)--(5.368,4.561)--(5.472,4.620)--(5.577,4.392)--(5.681,4.543)%
  --(5.786,4.601)--(5.890,4.490)--(5.994,4.573)--(6.099,4.916)--(6.203,4.956)--(6.308,4.889)%
  --(6.412,4.672)--(6.517,5.139)--(6.621,4.985)--(6.726,4.985)--(6.830,4.537)--(6.934,4.662)%
  --(7.039,4.692)--(7.143,5.387)--(7.248,4.859)--(7.352,4.624)--(7.457,4.837)--(7.561,5.242)%
  --(7.665,4.667)--(7.770,4.862)--(7.874,5.104)--(7.979,4.791)--(8.083,4.453)--(8.188,4.575)%
  --(8.292,5.112)--(8.396,4.571)--(8.501,4.634)--(8.605,4.427)--(8.710,5.117)--(8.814,4.434)%
  --(8.919,4.579)--(9.023,4.405)--(9.127,4.724)--(9.232,4.669)--(9.336,4.976)--(9.441,4.739)%
  --(9.545,4.252)--(9.650,5.331)--(9.754,4.418)--(9.858,5.466)--(9.963,4.537)--(10.067,4.638)%
  --(10.172,5.032)--(10.276,4.875)--(10.381,4.445)--(10.485,5.329)--(10.589,4.578)--(10.694,4.593)%
  --(10.798,4.771)--(10.903,5.415)--(11.007,4.561)--(11.112,4.604)--(11.216,4.503)--(11.320,4.405)%
  --(11.425,4.281)--(11.529,4.799)--(11.634,4.929)--(11.738,4.457)--(11.843,4.577);
\gpsetpointsize{4.00}
\gppoint{gp mark 7}{(1.504,6.680)}
\gppoint{gp mark 7}{(2.026,4.446)}
\gppoint{gp mark 7}{(2.548,4.481)}
\gppoint{gp mark 7}{(3.070,4.461)}
\gppoint{gp mark 7}{(3.593,4.556)}
\gppoint{gp mark 7}{(4.115,4.459)}
\gppoint{gp mark 7}{(4.637,4.721)}
\gppoint{gp mark 7}{(5.159,4.961)}
\gppoint{gp mark 7}{(5.681,4.543)}
\gppoint{gp mark 7}{(6.203,4.956)}
\gppoint{gp mark 7}{(6.726,4.985)}
\gppoint{gp mark 7}{(7.248,4.859)}
\gppoint{gp mark 7}{(7.770,4.862)}
\gppoint{gp mark 7}{(8.292,5.112)}
\gppoint{gp mark 7}{(8.814,4.434)}
\gppoint{gp mark 7}{(9.336,4.976)}
\gppoint{gp mark 7}{(9.858,5.466)}
\gppoint{gp mark 7}{(10.381,4.445)}
\gppoint{gp mark 7}{(10.903,5.415)}
\gppoint{gp mark 7}{(11.425,4.281)}
\gppoint{gp mark 7}{(11.121,6.960)}
\gpcolor{color=gp lt color border}
\node[gp node right] at (10.479,6.652) {Optimised};
\gpcolor{rgb color={0.133,0.549,0.133}}
\draw[gp path] (10.663,6.652)--(11.579,6.652);
\draw[gp path] (1.504,4.439)--(1.608,4.285)--(1.713,2.405)--(1.817,2.486)--(1.922,2.610)%
  --(2.026,2.538)--(2.131,2.325)--(2.235,2.380)--(2.339,2.448)--(2.444,2.373)--(2.548,2.229)%
  --(2.653,2.544)--(2.757,2.485)--(2.862,2.381)--(2.966,2.384)--(3.070,2.346)--(3.175,2.423)%
  --(3.279,2.370)--(3.384,2.516)--(3.488,2.404)--(3.593,2.450)--(3.697,2.390)--(3.801,2.525)%
  --(3.906,2.299)--(4.010,2.439)--(4.115,2.277)--(4.219,2.317)--(4.324,2.552)--(4.428,2.279)%
  --(4.532,2.248)--(4.637,2.361)--(4.741,2.316)--(4.846,2.234)--(4.950,2.216)--(5.055,2.328)%
  --(5.159,2.428)--(5.263,2.368)--(5.368,2.434)--(5.472,2.373)--(5.577,2.328)--(5.681,2.437)%
  --(5.786,2.386)--(5.890,2.474)--(5.994,2.539)--(6.099,2.543)--(6.203,2.377)--(6.308,2.519)%
  --(6.412,2.382)--(6.517,2.482)--(6.621,2.837)--(6.726,2.314)--(6.830,2.350)--(6.934,2.461)%
  --(7.039,2.338)--(7.143,2.353)--(7.248,2.241)--(7.352,2.326)--(7.457,2.337)--(7.561,2.703)%
  --(7.665,2.400)--(7.770,2.515)--(7.874,2.322)--(7.979,2.327)--(8.083,2.325)--(8.188,2.412)%
  --(8.292,2.358)--(8.396,2.371)--(8.501,2.413)--(8.605,2.356)--(8.710,2.473)--(8.814,2.332)%
  --(8.919,2.572)--(9.023,2.553)--(9.127,2.593)--(9.232,2.646)--(9.336,2.390)--(9.441,2.481)%
  --(9.545,2.186)--(9.650,2.317)--(9.754,2.276)--(9.858,2.390)--(9.963,2.343)--(10.067,2.337)%
  --(10.172,2.274)--(10.276,2.438)--(10.381,2.273)--(10.485,2.453)--(10.589,2.300)--(10.694,2.193)%
  --(10.798,2.424)--(10.903,2.354)--(11.007,2.489)--(11.112,2.320)--(11.216,2.391)--(11.320,2.501)%
  --(11.425,2.459)--(11.529,2.331)--(11.634,2.231)--(11.738,2.398)--(11.843,2.329);
\gppoint{gp mark 5}{(1.504,4.439)}
\gppoint{gp mark 5}{(2.026,2.538)}
\gppoint{gp mark 5}{(2.548,2.229)}
\gppoint{gp mark 5}{(3.070,2.346)}
\gppoint{gp mark 5}{(3.593,2.450)}
\gppoint{gp mark 5}{(4.115,2.277)}
\gppoint{gp mark 5}{(4.637,2.361)}
\gppoint{gp mark 5}{(5.159,2.428)}
\gppoint{gp mark 5}{(5.681,2.437)}
\gppoint{gp mark 5}{(6.203,2.377)}
\gppoint{gp mark 5}{(6.726,2.314)}
\gppoint{gp mark 5}{(7.248,2.241)}
\gppoint{gp mark 5}{(7.770,2.515)}
\gppoint{gp mark 5}{(8.292,2.358)}
\gppoint{gp mark 5}{(8.814,2.332)}
\gppoint{gp mark 5}{(9.336,2.390)}
\gppoint{gp mark 5}{(9.858,2.390)}
\gppoint{gp mark 5}{(10.381,2.273)}
\gppoint{gp mark 5}{(10.903,2.354)}
\gppoint{gp mark 5}{(11.425,2.459)}
\gppoint{gp mark 5}{(11.121,6.652)}
%% coordinates of the plot area
\gpdefrectangularnode{gp plot 1}{\pgfpoint{1.504cm}{2.072cm}}{\pgfpoint{11.947cm}{7.294cm}}
\end{tikzpicture}
%% gnuplot variables


==> eventdepth-box.tikz <==
\begin{tikzpicture}[gnuplot]
%% generated with GNUPLOT 5.0p5 (Lua 5.1; terminal rev. 99, script rev. 100)
%% Wed 18 Oct 2017 20:27:27 IST
\path (0.000,0.000) rectangle (5.000,5.000);
\gpcolor{rgb color={0.502,0.502,0.502}}
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\gpsetlinewidth{1.00}
\draw[gp path] (1.545,0.616)--(4.222,0.616);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.545,0.616)--(1.725,0.616);
\node[gp node right] at (1.361,0.616) {$0$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.545,1.285)--(4.222,1.285);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.545,1.285)--(1.725,1.285);
\node[gp node right] at (1.361,1.285) {$45$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.545,1.954)--(4.222,1.954);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.545,1.954)--(1.725,1.954);
\node[gp node right] at (1.361,1.954) {$90$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.545,2.624)--(4.222,2.624);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.545,2.624)--(1.725,2.624);
\node[gp node right] at (1.361,2.624) {$135$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.545,3.293)--(4.222,3.293);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.545,3.293)--(1.725,3.293);
\node[gp node right] at (1.361,3.293) {$180$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.545,3.962)--(4.222,3.962);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.545,3.962)--(1.725,3.962);
\node[gp node right] at (1.361,3.962) {$225$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.545,4.631)--(4.222,4.631);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.545,4.631)--(1.725,4.631);
\node[gp node right] at (1.361,4.631) {$270$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (2.348,0.616)--(2.348,4.631);
\node[gp node center] at (2.348,0.308) {Orig};
\draw[gp path] (3.419,0.616)--(3.419,4.631);
\node[gp node center] at (3.419,0.308) {Opt};
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.545,4.631)--(1.545,0.616)--(4.222,0.616);
\gpcolor{color=gp lt color border}
\node[gp node center,rotate=-270] at (0.471,2.623) {Event Depth};
\gpcolor{rgb color={0.000,0.376,0.678}}
\draw[gp path] (2.080,4.215)--(2.616,4.215)--cycle;
\draw[gp path] (2.168,4.215)--(2.528,4.215);
\draw[gp path] (2.168,4.215)--(2.528,4.215);
\draw[gp path] (2.080,4.215)--(2.616,4.215);
\gpsetpointsize{4.00}
\gppoint{gp mark 7}{(2.348,1.761)}
\gppoint{gp mark 7}{(2.348,1.791)}
\gppoint{gp mark 7}{(2.348,1.835)}
\gppoint{gp mark 7}{(2.348,4.036)}
\gppoint{gp mark 7}{(2.348,4.051)}
\gppoint{gp mark 7}{(2.348,4.066)}
\gppoint{gp mark 7}{(2.348,4.096)}
\gppoint{gp mark 7}{(2.348,4.111)}
\gppoint{gp mark 7}{(2.348,4.125)}
\gppoint{gp mark 7}{(2.348,4.140)}
\gppoint{gp mark 7}{(2.348,4.155)}
\gppoint{gp mark 7}{(2.348,4.185)}
\gppoint{gp mark 7}{(2.348,4.200)}
\gpcolor{rgb color={0.133,0.549,0.133}}
\draw[gp path] (3.419,1.211)--(3.419,1.835);
\draw[gp path] (3.419,3.992)--(3.419,4.021);
\draw[gp path] (3.151,1.835)--(3.687,1.835)--(3.687,3.992)--(3.151,3.992)--cycle;
\draw[gp path] (3.239,4.021)--(3.599,4.021);
\draw[gp path] (3.239,1.211)--(3.599,1.211);
\draw[gp path] (3.151,3.902)--(3.687,3.902);
%% coordinates of the plot area
\gpdefrectangularnode{gp plot 1}{\pgfpoint{1.545cm}{0.616cm}}{\pgfpoint{4.222cm}{4.631cm}}
\end{tikzpicture}
%% gnuplot variables


==> events-box.tikz <==
\begin{tikzpicture}[gnuplot]
%% generated with GNUPLOT 5.0p5 (Lua 5.1; terminal rev. 99, script rev. 100)
%% Wed 18 Oct 2017 20:27:27 IST
\path (0.000,0.000) rectangle (5.000,5.000);
\gpcolor{rgb color={0.502,0.502,0.502}}
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\gpsetlinewidth{1.00}
\draw[gp path] (1.637,0.616)--(4.314,0.616);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,0.616)--(1.817,0.616);
\node[gp node right] at (1.453,0.616) {$0$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.637,1.285)--(4.314,1.285);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,1.285)--(1.817,1.285);
\node[gp node right] at (1.453,1.285) {$1000$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.637,1.954)--(4.314,1.954);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,1.954)--(1.817,1.954);
\node[gp node right] at (1.453,1.954) {$2000$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.637,2.624)--(4.314,2.624);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,2.624)--(1.817,2.624);
\node[gp node right] at (1.453,2.624) {$3000$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.637,3.293)--(4.314,3.293);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,3.293)--(1.817,3.293);
\node[gp node right] at (1.453,3.293) {$4000$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.637,3.962)--(4.314,3.962);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,3.962)--(1.817,3.962);
\node[gp node right] at (1.453,3.962) {$5000$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.637,4.631)--(4.314,4.631);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,4.631)--(1.817,4.631);
\node[gp node right] at (1.453,4.631) {$6000$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (2.440,0.616)--(2.440,4.631);
\node[gp node center] at (2.440,0.308) {Orig};
\draw[gp path] (3.511,0.616)--(3.511,4.631);
\node[gp node center] at (3.511,0.308) {Opt};
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,4.631)--(1.637,0.616)--(4.314,0.616);
\gpcolor{color=gp lt color border}
\node[gp node center,rotate=-270] at (0.379,2.623) {Events};
\gpcolor{rgb color={0.000,0.376,0.678}}
\draw[gp path] (2.440,2.911)--(2.440,3.371);
\draw[gp path] (2.440,3.703)--(2.440,4.135);
\draw[gp path] (2.172,3.371)--(2.708,3.371)--(2.708,3.703)--(2.172,3.703)--cycle;
\draw[gp path] (2.260,4.135)--(2.620,4.135);
\draw[gp path] (2.260,2.911)--(2.620,2.911);
\draw[gp path] (2.172,3.527)--(2.708,3.527);
\gpsetpointsize{4.00}
\gppoint{gp mark 7}{(2.440,2.555)}
\gppoint{gp mark 7}{(2.440,2.712)}
\gppoint{gp mark 7}{(2.440,2.758)}
\gppoint{gp mark 7}{(2.440,2.814)}
\gppoint{gp mark 7}{(2.440,2.848)}
\gppoint{gp mark 7}{(2.440,2.851)}
\gppoint{gp mark 7}{(2.440,2.852)}
\gppoint{gp mark 7}{(2.440,2.863)}
\gppoint{gp mark 7}{(2.440,2.871)}
\gppoint{gp mark 7}{(2.440,2.872)}
\gppoint{gp mark 7}{(2.620,2.872)}
\gpcolor{rgb color={0.133,0.549,0.133}}
\draw[gp path] (3.511,1.972)--(3.511,2.496);
\draw[gp path] (3.511,2.848)--(3.511,3.245);
\draw[gp path] (3.243,2.496)--(3.779,2.496)--(3.779,2.848)--(3.243,2.848)--cycle;
\draw[gp path] (3.331,3.245)--(3.691,3.245);
\draw[gp path] (3.331,1.972)--(3.691,1.972);
\draw[gp path] (3.243,2.683)--(3.779,2.683);
\gppoint{gp mark 7}{(3.511,1.052)}
\gppoint{gp mark 7}{(3.511,1.672)}
\gppoint{gp mark 7}{(3.511,1.699)}
\gppoint{gp mark 7}{(3.511,1.742)}
%% coordinates of the plot area
\gpdefrectangularnode{gp plot 1}{\pgfpoint{1.637cm}{0.616cm}}{\pgfpoint{4.314cm}{4.631cm}}
\end{tikzpicture}
%% gnuplot variables


==> time-box.tikz <==
\begin{tikzpicture}[gnuplot]
%% generated with GNUPLOT 5.0p5 (Lua 5.1; terminal rev. 99, script rev. 100)
%% Wed 18 Oct 2017 20:27:27 IST
\path (0.000,0.000) rectangle (5.000,5.000);
\gpcolor{rgb color={0.502,0.502,0.502}}
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\gpsetlinewidth{1.00}
\draw[gp path] (1.637,0.616)--(4.314,0.616);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,0.616)--(1.817,0.616);
\node[gp node right] at (1.453,0.616) {$600$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.637,1.419)--(4.314,1.419);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,1.419)--(1.817,1.419);
\node[gp node right] at (1.453,1.419) {$800$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.637,2.222)--(4.314,2.222);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,2.222)--(1.817,2.222);
\node[gp node right] at (1.453,2.222) {$1000$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.637,3.025)--(4.314,3.025);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,3.025)--(1.817,3.025);
\node[gp node right] at (1.453,3.025) {$1200$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.637,3.828)--(4.314,3.828);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,3.828)--(1.817,3.828);
\node[gp node right] at (1.453,3.828) {$1400$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (1.637,4.631)--(4.314,4.631);
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,4.631)--(1.817,4.631);
\node[gp node right] at (1.453,4.631) {$1600$};
\gpsetlinetype{gp lt axes}
\gpsetdashtype{gp dt axes}
\draw[gp path] (2.440,0.616)--(2.440,4.631);
\node[gp node center] at (2.440,0.308) {Orig};
\draw[gp path] (3.511,0.616)--(3.511,4.631);
\node[gp node center] at (3.511,0.308) {Opt};
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\draw[gp path] (1.637,4.631)--(1.637,0.616)--(4.314,0.616);
\gpcolor{color=gp lt color border}
\node[gp node center,rotate=-270] at (0.379,2.623) {Milliseconds};
\gpcolor{rgb color={0.000,0.376,0.678}}
\draw[gp path] (2.440,2.578)--(2.440,2.909);
\draw[gp path] (2.440,3.245)--(2.440,3.740);
\draw[gp path] (2.172,2.909)--(2.708,2.909)--(2.708,3.245)--(2.172,3.245)--cycle;
\draw[gp path] (2.260,3.740)--(2.620,3.740);
\draw[gp path] (2.260,2.578)--(2.620,2.578);
\draw[gp path] (2.172,3.045)--(2.708,3.045);
\gpsetpointsize{4.00}
\gppoint{gp mark 7}{(2.440,3.754)}
\gppoint{gp mark 7}{(2.440,3.764)}
\gppoint{gp mark 7}{(2.440,3.774)}
\gppoint{gp mark 7}{(2.440,3.774)}
\gppoint{gp mark 7}{(2.440,3.776)}
\gppoint{gp mark 7}{(2.440,3.791)}
\gppoint{gp mark 7}{(2.440,3.797)}
\gppoint{gp mark 7}{(2.440,3.798)}
\gppoint{gp mark 7}{(2.440,3.803)}
\gppoint{gp mark 7}{(2.440,3.812)}
\gppoint{gp mark 7}{(2.440,3.812)}
\gppoint{gp mark 7}{(2.440,3.822)}
\gppoint{gp mark 7}{(2.440,3.841)}
\gppoint{gp mark 7}{(2.440,3.865)}
\gppoint{gp mark 7}{(2.440,3.868)}
\gppoint{gp mark 7}{(2.440,3.877)}
\gppoint{gp mark 7}{(2.440,3.883)}
\gppoint{gp mark 7}{(2.440,3.903)}
\gppoint{gp mark 7}{(2.440,3.940)}
\gppoint{gp mark 7}{(2.440,3.961)}
\gppoint{gp mark 7}{(2.440,3.974)}
\gppoint{gp mark 7}{(2.440,3.977)}
\gppoint{gp mark 7}{(2.440,4.008)}
\gppoint{gp mark 7}{(2.440,4.023)}
\gppoint{gp mark 7}{(2.440,4.033)}
\gppoint{gp mark 7}{(2.440,4.101)}
\gppoint{gp mark 7}{(2.440,4.145)}
\gppoint{gp mark 7}{(2.440,4.241)}
\gppoint{gp mark 7}{(2.440,4.245)}
\gppoint{gp mark 7}{(2.440,4.290)}
\gppoint{gp mark 7}{(2.440,4.322)}
\gppoint{gp mark 7}{(2.440,4.325)}
\gpcolor{rgb color={0.133,0.549,0.133}}
\draw[gp path] (3.511,0.754)--(3.511,0.988);
\draw[gp path] (3.511,1.191)--(3.511,1.492);
\draw[gp path] (3.243,0.988)--(3.779,0.988)--(3.779,1.191)--(3.243,1.191)--cycle;
\draw[gp path] (3.331,1.492)--(3.691,1.492);
\draw[gp path] (3.331,0.754)--(3.691,0.754);
\draw[gp path] (3.243,1.077)--(3.779,1.077);
\gppoint{gp mark 7}{(3.511,1.500)}
\gppoint{gp mark 7}{(3.511,1.502)}
\gppoint{gp mark 7}{(3.511,1.510)}
\gppoint{gp mark 7}{(3.511,1.564)}
\gppoint{gp mark 7}{(3.511,1.576)}
\gppoint{gp mark 7}{(3.511,1.631)}
\gppoint{gp mark 7}{(3.511,1.637)}
\gppoint{gp mark 7}{(3.511,1.663)}
\gppoint{gp mark 7}{(3.511,1.739)}
\gppoint{gp mark 7}{(3.511,1.792)}
\gppoint{gp mark 7}{(3.511,1.865)}
\gppoint{gp mark 7}{(3.511,1.970)}
\gppoint{gp mark 7}{(3.511,2.014)}
\gppoint{gp mark 7}{(3.511,3.301)}
%% coordinates of the plot area
\gpdefrectangularnode{gp plot 1}{\pgfpoint{1.637cm}{0.616cm}}{\pgfpoint{4.314cm}{4.631cm}}
\end{tikzpicture}
%% gnuplot variables

